A panchromatic spatially resolved study of the inner 500 pc of NGC 1052 - I: Stellar population

We map optical and near-infrared (NIR) stellar population properties of the inner 320$\times$535pc$^2$ of the elliptical galaxy NGC1052. The optical and NIR spectra were obtained using the Gemini Integral Field Units of the GMOS instrument and NIFS, respectively. By performing stellar population synthesis in the optical alone, we find that this region of the galaxy is dominated by old (t$>$10Gyr) stellar populations. Using the NIR, we find the nucleus to be dominated by old stellar populations, and a circumnuclear ring with younger ($\sim$2.5Gyr) stars. We also combined the optical and NIR datacubes and performed a panchromatic spatially resolved stellar population synthesis, which resulted in a dominance of older stellar populations, in agreement with optical results. We argue that the technique of combining optical and NIR data might be useful to isolate the contribution of stellar population ages with strong NIR absorption bands. We also derive the stellar kinematics and find that the stellar motions are dominated by a high ($\sim$240km$\cdot$s$^{-1}$) velocity dispersion in the nucleus, with stars also rotating around the center. Lastly, we measure the absorption bands, both in the optical and in the NIR, and find a nuclear drop in their equivalent widths. The favored explanation for this drop is a featureless continuum emission from the low luminosity active galactic nucleus.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
